Shielded Diffusion: Generating Novel and Diverse Images using Sparse Repellency

The adoption of text-to-image diffusion models raises concerns over reliability, drawing scrutiny under the lens of various metrics like calibration, fairness, or compute efficiency. We focus in this work on two issues that arise when deploying these models: a lack of diversity when prompting images, and a tendency to recreate images from the training set. To solve both problems, we propose a method that coaxes the sampled trajectories of pretrained diffusion models to land on images that fall outside of a reference set. We achieve this by adding repellency terms to the diffusion SDE throughout the generation trajectory, which are triggered whenever the path is expected to land too closely to an image in the shielded reference set. Our method is sparse in the sense that these repellency terms are zero and inactive most of the time, and even more so towards the end of the generation trajectory. Our method, named SPELL for sparse repellency, can be used either with a static reference set that contains protected images, or dynamically, by updating the set at each timestep with the expected images concurrently generated within a batch, and with the images of previously generated batches. We show that adding SPELL to popular diffusion models improves their diversity while impacting their FID only marginally, and performs comparatively better than other recent training-free diversity methods. We also demonstrate how SPELL can ensure a shielded generation away from a very large set of protected images by considering all 1.2M images from ImageNet as the protected set.

==> figs/iterative_generation_log.txt <==
/miniforge/envs/iris/lib/python3.10/site-packages/_distutils_hack/__init__.py:31: UserWarning: Setuptools is replacing distutils. Support for replacing an already imported distutils is deprecated. In the future, this condition will fail. Register concerns at https://github.com/pypa/setuptools/issues/new?template=distutils-deprecation.yml
  warnings.warn(
Keyword arguments {'safety_checker': None, 'requires_safety_checker': False} are not expected by StableDiffusion3Pipeline and will be ignored.

Loading pipeline components...:   0%|          | 0/9 [00:00<?, ?it/s]You set `add_prefix_space`. The tokenizer needs to be converted from the slow tokenizers

Loading pipeline components...:  22%|██▏       | 2/9 [00:00<00:01,  5.84it/s]
Loading pipeline components...:  44%|████▍     | 4/9 [00:01<00:01,  3.33it/s]

Loading checkpoint shards:   0%|          | 0/2 [00:00<?, ?it/s][A

Loading checkpoint shards:  50%|█████     | 1/2 [00:04<00:04,  4.50s/it][A

Loading checkpoint shards: 100%|██████████| 2/2 [00:08<00:00,  4.23s/it][A
Loading checkpoint shards: 100%|██████████| 2/2 [00:08<00:00,  4.27s/it]

Loading pipeline components...:  56%|█████▌    | 5/9 [00:09<00:11,  2.76s/it]
Loading pipeline components...:  67%|██████▋   | 6/9 [00:09<00:05,  1.99s/it]
Loading pipeline components...:  78%|███████▊  | 7/9 [00:15<00:06,  3.20s/it]
Loading pipeline components...:  89%|████████▉ | 8/9 [00:18<00:02,  2.89s/it]
Loading pipeline components...: 100%|██████████| 9/9 [00:18<00:00,  2.01s/it]
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[0.]], device='cuda:0')
tensor([[inf]], device='cuda:0')
tensor([[  0.0000, 578.4865]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[   0.0000, 1090.8936]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 914.4315]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 662.2861]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 648.6922]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 719.2869]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 637.7484]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 628.0317]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 624.9529]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 626.5980]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 620.3218]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 616.9366]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 616.8688]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 618.0967]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 618.4495]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 616.7665]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 616.2535]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 616.7675]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 617.7221]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 617.3336]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 617.8386]], device='cuda:0')
tensor([[inf, 0.]], device='cuda:0')
tensor([[  0.0000, 577.6926, 533.4678]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 769.4604, 708.0543]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 630.4410, 551.7818]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 600.8213, 566.3641]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 660.6556, 609.7757]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 684.5132, 625.4445]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 692.3665, 631.2712]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 639.1248, 568.8538]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 635.3793, 567.7858]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 627.6744, 557.8657]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 626.0300, 557.3322]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 625.7542, 555.6957]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 622.7977, 550.4146]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 622.7148, 550.5109]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 624.4269, 552.5236]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 622.8227, 551.7056]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 623.7263, 551.7936]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 622.5782, 551.5627]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 623.3508, 551.3582]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 622.8165, 551.4999]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 622.5021, 551.8273]], device='cuda:0')
tensor([[inf, 0., 0.]], device='cuda:0')
tensor([[  0.0000, 570.5883, 556.0920, 547.0806]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 650.6459, 536.2877, 496.1508]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 560.0748, 543.8578, 416.5397]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.1644]], device='cuda:0')
tensor([[  0.0000, 550.7800, 543.8262, 453.0630]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0705]], device='cuda:0')
tensor([[  0.0000, 706.1826, 721.5297, 686.6995]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 654.1012, 660.9677, 626.0118]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 600.7850, 589.6736, 565.3681]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 585.5709, 578.9924, 546.8729]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 574.4159, 565.1462, 539.5848]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 563.6009, 550.5541, 523.5343]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 556.8486, 542.9548, 511.0210]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 555.0422, 539.8035, 511.0594]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 548.7905, 534.8730, 504.8574]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 548.1157, 535.6335, 506.5562]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 546.0370, 535.7755, 507.3385]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 545.6736, 534.9375, 506.5465]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 546.1486, 535.0111, 505.9249]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 546.1063, 534.7590, 506.7413]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 546.0153, 534.9649, 506.0797]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 545.8359, 535.0593, 506.6452]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 545.4857, 534.5765, 506.6331]], device='cuda:0')
tensor([[inf, 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 550.8336, 522.6185, 579.1321, 489.7590]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 713.7781, 809.8790, 752.5948, 752.8124]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 633.6620, 661.2722, 657.1074, 626.5103]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 743.9457, 727.4250, 753.4126, 703.7326]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 646.3339, 700.7614, 721.6861, 667.7218]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 599.1147, 634.8931, 662.6117, 616.2987]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 610.2065, 645.7759, 671.8461, 616.3652]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 579.5098, 622.5154, 646.2345, 595.7706]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 561.4037, 600.0078, 621.7361, 572.8458]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 547.4242, 591.5770, 610.1068, 563.2386]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 530.5639, 580.0052, 597.6886, 546.9498]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 521.2660, 574.4007, 591.7650, 540.6159]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 516.6037, 569.4344, 587.4948, 535.4890]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 515.8630, 564.4306, 583.8951, 531.2532]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 516.8408, 566.6192, 584.2541, 533.3066]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 515.5864, 563.8113, 582.5580, 530.5876]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 514.4733, 563.6432, 582.5400, 530.4543]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 512.1956, 561.8573, 581.8091, 528.9264]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 511.6053, 561.2496, 581.2899, 527.9262]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 512.3352, 561.4261, 582.1861, 528.8650]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 512.4460, 561.9411, 582.0380, 528.8395]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 571.0858, 516.4463, 511.2919, 478.7166, 533.7723]],
       device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0131, 0.0000]], device='cuda:0')
tensor([[  0.0000, 618.5094, 607.9359, 593.4104, 585.1946, 617.1210]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 889.0623, 748.2416, 778.1238, 807.6403, 822.6959]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 647.8972, 572.8832, 571.3357, 608.1650, 593.2812]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 636.9208, 556.4602, 564.5458, 580.8540, 593.4524]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 635.3723, 570.2396, 578.2739, 596.9855, 598.3487]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 638.1187, 550.9077, 570.1823, 581.8661, 581.2457]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 653.8521, 566.2456, 566.7068, 586.8800, 592.1166]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 635.5883, 544.6320, 533.5717, 572.3698, 580.4847]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 631.7563, 541.0851, 537.8719, 579.9752, 576.7324]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 612.4331, 518.0219, 513.3625, 552.6969, 560.3356]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 603.8271, 510.3418, 506.4022, 544.5424, 549.2747]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 601.9402, 508.3604, 507.1795, 542.9209, 546.7637]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 599.3488, 505.0667, 506.5308, 540.7101, 542.8835]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 602.5728, 506.9402, 506.7308, 541.4214, 546.3024]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 601.2176, 504.1006, 504.1134, 539.5903, 543.9678]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 598.6160, 500.5874, 501.8305, 536.7164, 541.8336]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 598.0222, 501.8559, 502.4421, 538.2523, 541.1373]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 598.5411, 502.9702, 502.8210, 539.2607, 540.5781]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 597.1165, 501.2269, 501.6627, 537.7023, 539.0183]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 597.0841, 501.0973, 501.2570, 537.4493, 538.9563]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 585.5342, 506.3395, 458.4462, 497.0742, 540.8509, 478.5497]],
       device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0579, 0.0000, 0.0000, 0.0135]],
       device='cuda:0')
tensor([[   0.0000, 1336.0771, 1165.9504, 1251.3940, 1269.4709, 1345.2965,
         1262.2837]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 964.2075, 800.8640, 845.8850, 868.6766, 952.9470, 842.3986]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 866.0491, 749.0560, 775.2482, 804.9808, 843.5126, 761.6703]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 874.1838, 745.6451, 805.5257, 806.9231, 840.2928, 775.5773]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 776.4604, 629.4208, 673.7416, 700.2518, 756.0866, 670.8900]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 767.2524, 618.0794, 655.1869, 688.3555, 754.5095, 662.7932]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 742.7762, 589.6281, 634.1865, 662.5792, 726.3814, 634.2474]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 732.1783, 577.4633, 620.2037, 649.9220, 710.2668, 620.7203]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 726.5173, 567.3923, 612.5291, 643.1984, 706.0718, 613.0828]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 721.1888, 559.7043, 602.7289, 634.7426, 700.5273, 604.8075]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 718.1575, 553.3536, 596.7520, 631.5001, 696.8920, 598.9902]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 715.9891, 550.9545, 594.4703, 629.4408, 695.1436, 596.8920]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 716.5571, 551.9824, 593.9286, 629.5276, 695.5574, 596.3513]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 715.3086, 551.0035, 592.7933, 629.2612, 695.6003, 595.7485]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 713.3610, 548.1214, 591.7546, 626.9007, 692.6863, 593.1948]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 711.4717, 544.7820, 589.6403, 624.7453, 690.7322, 591.1159]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 711.5665, 544.6473, 590.1354, 625.3100, 690.7522, 591.7836]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 711.7933, 544.6960, 590.6298, 625.3747, 691.2559, 591.5962]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 710.9521, 543.9792, 590.0897, 624.9390, 690.9721, 591.1114]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 710.8619, 543.3271, 589.5203, 624.5599, 690.5424, 591.0597]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 548.4612, 490.7838, 535.4415, 462.4261, 523.6420, 508.5829,
         575.6232]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0488, 0.0000, 0.0000, 0.0000]],
       device='cuda:0')
tensor([[  0.0000, 813.6703, 815.6948, 786.9464, 834.0573, 779.3223, 792.5137,
         851.4988]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 751.0991, 764.2575, 801.2277, 812.5380, 819.8058, 810.3289,
         796.2181]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 661.6494, 642.4141, 672.6095, 670.5804, 672.0316, 637.4150,
         746.3266]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 640.0154, 632.3239, 642.4605, 638.3449, 644.2302, 650.5760,
         698.2428]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 610.0235, 602.3298, 614.4954, 606.0075, 617.7327, 610.6720,
         666.2988]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 594.1655, 583.8120, 606.0380, 584.4690, 597.5614, 587.0258,
         656.2693]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 595.7847, 579.4287, 599.6838, 583.7746, 593.6014, 582.4750,
         662.5424]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 607.0702, 588.9506, 610.8857, 595.9210, 602.9728, 590.4054,
         668.3400]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 587.5280, 568.9492, 596.4984, 583.7729, 586.3250, 569.2230,
         648.8925]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 580.3298, 565.2430, 592.9515, 582.1921, 583.8127, 562.4854,
         643.1744]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 573.7015, 560.7226, 586.6719, 576.4314, 577.9954, 558.0546,
         639.1282]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 569.1849, 555.7927, 581.6765, 571.4866, 573.4521, 554.9301,
         634.7383]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 568.9106, 555.2513, 580.5753, 570.6776, 574.3463, 555.5649,
         634.1113]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 569.7448, 556.2834, 583.0901, 572.8101, 576.5152, 557.0928,
         635.2980]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 568.5461, 554.7991, 582.0418, 571.3230, 575.6831, 556.6471,
         634.0469]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 569.1655, 555.1711, 582.3074, 572.2044, 576.2400, 557.4227,
         634.9048]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 568.6569, 556.1107, 582.5698, 572.4785, 576.0464, 558.0391,
         635.4204]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 569.3165, 557.1297, 583.1714, 573.4292, 576.6139, 559.2851,
         636.2562]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 569.1445, 557.5283, 582.8187, 573.5171, 576.0087, 558.9775,
         636.8022]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 569.1226, 557.5062, 582.5279, 573.1520, 575.3942, 558.3971,
         636.5919]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 552.2057, 640.5127, 496.4574, 505.4783, 564.8243, 535.9084,
         641.1363, 532.2452]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 838.8308, 769.7474, 854.6011, 737.0714, 783.7870, 812.9622,
         864.4156, 882.5804]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 784.6086, 820.8970, 743.7711, 730.8075, 751.4688, 751.2797,
         843.4969, 778.5875]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 793.3840, 840.1282, 784.7441, 763.1115, 750.0366, 791.4949,
         861.5751, 796.6841]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 650.7585, 704.9033, 617.1099, 592.8619, 628.2253, 659.3075,
         748.5651, 675.3555]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 626.3638, 675.3642, 589.5748, 564.9167, 598.5540, 633.1880,
         715.6243, 654.9948]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 655.7936, 707.7214, 623.1573, 602.6519, 640.7908, 664.7615,
         745.0256, 693.2017]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 629.6030, 678.3798, 591.3970, 566.4204, 597.6221, 624.2266,
         715.5737, 653.2136]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 627.7302, 679.8364, 590.3961, 567.3047, 595.2832, 617.7755,
         718.5518, 647.6107]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 625.8037, 676.2130, 586.9114, 564.4754, 587.9459, 611.1027,
         713.6786, 643.0550]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 619.8494, 672.1166, 585.3711, 561.3043, 580.7316, 605.4886,
         710.9089, 637.7607]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 617.1211, 668.9434, 583.6473, 557.5598, 577.3516, 602.7356,
         708.5741, 636.1208]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 616.3072, 666.4725, 581.3682, 554.3004, 575.4116, 600.3953,
         707.5476, 635.6839]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 617.8993, 667.0780, 582.3718, 554.8270, 577.3069, 602.0824,
         708.4804, 636.8312]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 618.4912, 668.0011, 582.6707, 555.5924, 577.9654, 603.8002,
         709.3004, 639.5535]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 617.6727, 666.0786, 581.2399, 553.5536, 576.6949, 602.7599,
         707.2356, 637.3321]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 618.7383, 667.0537, 581.5654, 554.4976, 578.0026, 604.1631,
         708.2402, 638.3799]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 618.0992, 667.1581, 581.6741, 553.7474, 577.0785, 604.1542,
         708.8279, 638.7980]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 615.6904, 665.5709, 580.3150, 552.4451, 575.5526, 603.3416,
         707.0800, 635.4911]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 614.6759, 664.8820, 579.6881, 551.6225, 574.4315, 602.4345,
         706.5381, 633.9756]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 615.2618, 665.7911, 580.3146, 552.4409, 575.2800, 603.3157,
         707.6555, 635.4406]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 569.3484, 581.6895, 628.6549, 529.8830, 555.3414, 560.7797,
         687.2329, 552.8558, 632.5667]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 772.5489, 624.5382, 714.0383, 738.5867, 746.9663, 702.1981,
         680.5250, 716.3102, 835.3161]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 644.3133, 538.2754, 660.2932, 641.1942, 634.1837, 610.8062,
         559.5174, 550.5516, 685.5831]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 665.2197, 557.7567, 690.4057, 655.6278, 661.9972, 635.1786,
         578.1226, 540.1628, 717.4357]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 552.4507, 504.2390, 609.3891, 564.8987, 570.4682, 563.1419,
         534.3820, 491.8448, 628.7407]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 547.8618, 499.4501, 598.9579, 554.1622, 552.3912, 552.3990,
         534.6026, 486.8014, 621.9498]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 544.2862, 481.7823, 600.3904, 557.5767, 549.1310, 542.5883,
         531.6152, 471.9257, 621.7048]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0067, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0277,
         0.0000]], device='cuda:0')
tensor([[  0.0000, 548.6917, 494.6832, 604.3159, 563.7967, 558.1152, 547.4168,
         535.4695, 476.0088, 627.1554]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0189,
         0.0000]], device='cuda:0')
tensor([[  0.0000, 560.4460, 499.4182, 620.8207, 579.8455, 569.0056, 556.1022,
         539.6230, 498.0836, 639.7726]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 560.8284, 500.6995, 620.8466, 580.4406, 569.0936, 558.0237,
         540.2459, 501.5045, 640.7354]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 563.3727, 504.8034, 625.5293, 584.7822, 572.1093, 563.8644,
         543.0073, 505.7552, 642.1115]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 564.6772, 504.2393, 624.5167, 586.3371, 572.6942, 564.0140,
         542.6428, 502.4527, 641.7785]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 562.6523, 505.1685, 622.5734, 584.7424, 570.3168, 561.6453,
         545.4485, 500.6582, 641.1309]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 563.6929, 507.0645, 619.6805, 584.3604, 571.6659, 562.3789,
         545.8248, 500.2166, 641.7533]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 563.4914, 504.7113, 621.6830, 582.0661, 569.6223, 562.8853,
         540.8995, 497.6958, 640.5248]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 562.4810, 503.8824, 620.7247, 580.5273, 568.8991, 561.9088,
         539.1631, 497.2384, 640.6805]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 561.3705, 501.6203, 620.1067, 579.4282, 567.9664, 560.2208,
         536.6887, 496.5625, 640.3390]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 560.6036, 500.9371, 619.8381, 578.8618, 567.0991, 559.9161,
         536.0797, 495.8569, 639.4731]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 561.6216, 501.7694, 620.6136, 579.5475, 567.8344, 560.3243,
         536.2310, 497.6039, 640.2449]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 561.6567, 501.4647, 621.0012, 579.7461, 567.7785, 560.3497,
         536.1628, 497.7415, 640.5078]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 561.1107, 500.4551, 620.6855, 579.5052, 567.5743, 559.9964,
         535.6899, 497.3224, 639.7971]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 553.5570, 494.4447, 564.0450, 464.1931, 520.0955, 509.1887,
         621.7277, 457.9310, 599.2949, 529.0639]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0448, 0.0000, 0.0000, 0.0000, 0.0591,
         0.0000, 0.0000]], device='cuda:0')
tensor([[   0.0000, 1165.9218, 1149.4105, 1189.5215, 1086.2361, 1201.2336,
         1176.9022, 1218.7197, 1244.4551, 1092.7947, 1179.2943]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 806.7675, 784.7778, 837.1943, 736.7190, 826.2807, 810.5428,
         878.6840, 830.2582, 839.3387, 814.2034]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 717.3754, 662.9273, 757.4691, 633.7620, 720.2695, 716.5930,
         783.9500, 724.8198, 749.0912, 702.2736]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 677.0274, 638.0765, 734.2934, 606.0745, 699.2880, 683.2884,
         772.9803, 709.1220, 718.3383, 681.4706]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 645.2989, 604.3660, 709.6361, 573.9124, 667.1852, 652.5002,
         743.8958, 675.8505, 684.4387, 652.6737]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 663.7014, 613.3739, 729.0670, 585.3170, 682.8428, 665.5051,
         753.3516, 690.8495, 703.8802, 662.5557]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 670.5407, 614.6318, 735.2147, 593.4930, 689.2000, 671.2101,
         755.5966, 690.7336, 712.0259, 665.4894]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 677.5482, 616.6067, 735.2456, 597.5412, 693.5085, 675.6453,
         763.7815, 691.8372, 714.2978, 668.3173]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 674.4055, 615.6680, 728.3566, 592.1052, 690.4772, 671.4711,
         764.7489, 687.3087, 706.2816, 666.6797]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 664.0964, 605.3997, 717.5888, 581.0283, 680.3448, 662.8722,
         756.0302, 678.5206, 697.1762, 659.1469]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 664.3338, 604.2718, 717.5704, 582.2051, 679.9089, 663.2724,
         755.8144, 680.6407, 697.1042, 657.9404]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 666.7381, 607.7249, 719.4249, 583.9844, 683.7508, 665.4491,
         757.8184, 685.1881, 697.9443, 661.1991]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 662.3257, 605.3178, 715.9637, 579.7638, 679.8589, 662.2064,
         755.1301, 682.9611, 694.3116, 658.6688]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 660.6847, 602.8047, 715.0901, 578.1355, 678.4869, 661.1865,
         752.5290, 680.2660, 693.3289, 655.6989]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 659.5885, 601.1832, 714.8255, 577.0641, 677.5342, 660.6087,
         751.3140, 679.0367, 692.8502, 654.3393]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 657.4681, 598.4017, 713.2560, 574.8285, 675.3632, 658.9476,
         749.0668, 676.0250, 691.6959, 652.8771]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 658.8269, 600.3162, 715.3183, 576.3890, 676.5491, 661.2393,
         750.9536, 677.4848, 692.8796, 654.7328]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 658.1723, 600.1961, 714.8341, 576.3842, 676.1238, 660.9906,
         750.9462, 678.2551, 692.6526, 654.4117]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 659.4778, 601.6393, 716.2239, 577.5161, 677.2448, 661.9978,
         752.6566, 680.1003, 693.9735, 655.7045]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 660.1707, 602.1396, 716.7841, 577.7636, 677.5819, 662.1084,
         752.7065, 681.0131, 694.6064, 656.2853]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 541.0607, 554.9962, 533.3466, 481.1355, 509.2831, 496.3354,
         585.6142, 482.4609, 575.9843, 509.6003, 638.3358]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0080, 0.0000, 0.0000, 0.0000, 0.0053,
         0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[  0.0000, 988.3811, 830.7613, 810.9083, 893.7333, 970.1539, 823.6053,
         802.6320, 983.3513, 989.6545, 900.2862, 979.7908]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 776.5760, 574.8087, 679.4874, 709.7682, 727.2458, 623.2120,
         578.1780, 694.9919, 754.2696, 629.2845, 792.0429]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 668.5016, 529.1656, 544.4315, 603.4276, 630.1735, 528.8146,
         517.4399, 594.6985, 648.5564, 532.6081, 738.6996]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 634.3218, 491.6038, 508.4157, 571.1015, 590.9752, 486.1456,
         483.0675, 566.4509, 625.0646, 522.6118, 710.8220]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0040, 0.0000,
         0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[  0.0000, 663.1804, 522.7033, 538.1519, 591.8845, 627.4572, 527.7932,
         507.7715, 605.8569, 645.5856, 555.0905, 721.2389]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 661.5607, 532.7435, 540.4370, 595.5715, 622.6749, 533.3588,
         520.9480, 615.5944, 643.1453, 564.1653, 741.8538]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 660.3582, 533.2349, 533.9838, 592.4301, 628.2240, 528.1719,
         504.3556, 611.0427, 649.9763, 557.4929, 729.7175]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 638.3763, 499.7116, 513.2487, 563.1428, 598.5596, 493.1008,
         471.2355, 582.9272, 627.7521, 524.2425, 708.8370]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0292, 0.0000,
         0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[  0.0000, 631.7479, 497.9975, 499.0591, 564.2154, 590.6846, 478.7294,
         473.9104, 581.2112, 624.1102, 526.8954, 701.0704]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0131, 0.0234, 0.0000,
         0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[  0.0000, 651.6450, 519.6035, 519.2510, 586.8769, 608.3480, 496.5041,
         495.4742, 599.7945, 641.3818, 545.2462, 723.6931]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 650.7938, 518.8859, 518.8588, 583.9637, 606.7806, 496.7153,
         496.1179, 600.9951, 640.6039, 546.4175, 723.9193]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 648.3691, 515.0593, 513.5566, 580.5120, 603.0357, 493.4756,
         491.0920, 598.1429, 636.2307, 542.1025, 721.4728]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 647.9072, 513.7261, 511.8321, 579.4018, 601.3839, 491.0699,
         489.5000, 596.8677, 633.1732, 541.9139, 721.2471]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 647.3359, 513.7501, 510.4440, 580.1999, 601.4318, 489.9465,
         489.9910, 597.8446, 634.1097, 542.2704, 721.5469]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 645.5136, 512.9663, 509.2971, 579.9797, 600.1970, 489.2405,
         490.2147, 596.0815, 634.7094, 541.2783, 721.1478]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 645.4737, 512.6111, 509.5141, 581.1912, 600.3477, 489.7711,
         491.9987, 596.4161, 635.6982, 541.7388, 721.8413]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 645.0393, 512.1891, 508.8957, 581.0880, 599.8409, 488.4301,
         491.5628, 595.8881, 635.0850, 540.6893, 721.2523]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 645.5947, 512.9954, 509.7180, 581.0506, 600.9786, 489.7395,
         492.7150, 597.2324, 635.4551, 541.7935, 721.8226]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 645.2166, 512.4379, 509.2367, 580.4565, 600.3255, 488.5939,
         492.9226, 595.4689, 634.9213, 541.5147, 721.8779]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 645.9245, 512.8405, 509.7690, 580.9432, 600.9598, 489.4147,
         494.2021, 596.7588, 635.5231, 541.7404, 721.8354]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]], device='cuda:0')
tensor([[  0.0000, 583.5548, 559.8704, 598.0322, 501.3703, 551.9981, 547.6995,
         631.2595, 545.7882, 615.4956, 540.0361, 597.0612, 570.8067]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 558.2744, 501.6245, 532.9285, 511.6392, 519.0902, 484.0121,
         602.3179, 531.9836, 596.1893, 513.1844, 643.6555, 493.6632]],
       device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0020, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[   0.0000,  990.8356,  752.3197,  969.8566,  916.4598,  998.4626,
          903.7917,  855.5893,  928.2630, 1009.2855,  829.4310,  870.8140,
          847.6490]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 813.6267, 731.8394, 785.3560, 734.4263, 833.4430, 791.1246,
         782.1261, 782.3796, 786.5969, 767.0840, 782.3364, 798.4167]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 680.0821, 550.1608, 656.1551, 571.9225, 671.6632, 621.3779,
         655.5534, 607.1935, 694.1744, 589.9650, 650.9778, 620.5005]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 619.7590, 471.9555, 608.6053, 525.5179, 609.7571, 547.4877,
         584.4749, 541.0969, 644.9609, 519.9662, 596.4829, 551.2389]],
       device='cuda:0')
tensor([[   inf, 0.0000, 0.0276, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[  0.0000, 634.0861, 502.6450, 625.3478, 549.7820, 630.9066, 572.8114,
         599.2558, 563.4549, 657.9194, 537.9046, 619.7444, 577.6545]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 624.9575, 493.7534, 614.9280, 539.0820, 620.2123, 567.2377,
         586.2595, 554.2528, 647.6158, 530.3547, 607.1581, 567.8812]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 630.1556, 499.5139, 620.1675, 541.6442, 623.1528, 570.1884,
         591.9429, 560.3118, 651.8170, 533.9301, 606.2318, 571.0500]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 626.5673, 498.0226, 617.0433, 539.5914, 621.2593, 568.2548,
         589.0301, 554.7693, 647.8004, 529.6813, 602.5742, 567.3878]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 627.6019, 498.4277, 620.5923, 539.6102, 622.8278, 567.9888,
         587.6176, 555.5666, 649.0436, 530.2306, 602.9926, 567.5291]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 627.1915, 497.6629, 620.5937, 539.3293, 621.0000, 566.9070,
         586.2388, 555.0521, 648.2122, 528.9154, 602.1733, 565.7545]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 624.7806, 495.8478, 617.9073, 536.5576, 617.4222, 564.3610,
         584.0004, 553.1779, 647.0974, 526.8586, 601.4882, 564.0790]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 625.3365, 494.9067, 618.0894, 536.2395, 618.1093, 565.7007,
         584.0621, 554.2330, 647.6646, 527.9299, 600.0742, 563.6407]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 625.3745, 491.9578, 617.2672, 535.2906, 617.3108, 564.0922,
         584.2603, 552.0342, 646.5434, 526.4260, 599.2286, 562.4380]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 623.7457, 491.4035, 616.0350, 534.1281, 617.2394, 563.9917,
         583.5219, 550.2866, 645.3214, 524.7825, 598.2329, 562.3225]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 622.1798, 490.1086, 615.1428, 531.9368, 616.2281, 562.4641,
         582.4470, 548.8669, 644.1580, 523.2175, 597.2089, 561.4501]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 622.1175, 489.9617, 614.7694, 531.5091, 616.0906, 561.9977,
         581.6250, 549.9535, 644.0463, 523.0822, 597.1123, 559.9680]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 620.4833, 488.0848, 613.9254, 530.0783, 614.3056, 560.7535,
         580.4003, 545.6426, 642.9526, 520.9858, 596.0684, 558.8107]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 620.8662, 488.6843, 614.4877, 530.6615, 614.5761, 561.3589,
         581.9053, 546.3465, 643.6646, 521.5684, 596.3024, 559.2983]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 621.6697, 489.5698, 615.5303, 531.3193, 615.2476, 562.4077,
         582.5916, 547.3587, 644.7086, 522.6468, 597.2656, 560.5394]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 536.1130, 467.1432, 468.3802, 449.4925, 472.5366, 444.6800,
         538.6580, 489.5271, 557.8480, 500.3471, 612.7799, 454.1797, 500.7428]],
       device='cuda:0')
tensor([[   inf, 0.0000, 0.0382, 0.0355, 0.0790, 0.0264, 0.0907, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0679, 0.0000]], device='cuda:0')
tensor([[   0.0000, 1000.8098,  905.0819,  921.7212,  920.1743,  929.7338,
          897.6310,  973.7997,  885.9548,  922.0428,  963.7006, 1064.4095,
          892.5674,  954.3226]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[   0.0000,  998.2047,  990.7050,  963.4655,  993.0270, 1008.2700,
          983.4338, 1032.3409, 1019.2065, 1023.1222, 1037.4709, 1163.3315,
          970.2078, 1050.8203]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 762.0818, 697.1342, 714.1902, 726.5148, 759.4185, 709.8986,
         668.3064, 686.8344, 757.3757, 665.5931, 833.2231, 665.7355, 735.4573]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 672.3312, 610.6260, 642.5699, 634.8021, 657.7524, 614.4065,
         637.9421, 620.6141, 693.8471, 622.0810, 767.4880, 590.6942, 639.2977]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 704.2524, 651.3385, 664.2172, 678.8279, 708.6423, 656.0207,
         649.4055, 634.0071, 724.1819, 640.0522, 817.1142, 615.0630, 671.3009]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 680.8805, 621.4295, 641.9945, 644.4991, 660.5441, 624.0701,
         648.6518, 607.6774, 698.0259, 621.5014, 795.2233, 582.4107, 647.6786]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 672.9736, 631.1010, 645.4363, 647.5467, 658.2515, 626.5248,
         655.4808, 608.9631, 699.2975, 629.6005, 787.0961, 595.0012, 659.4557]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 669.5862, 626.7757, 640.1824, 641.6191, 647.2978, 617.2836,
         647.8845, 598.4081, 692.2077, 620.4323, 786.6663, 584.1736, 654.5428]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 666.4361, 624.6005, 644.3239, 642.2666, 642.6143, 618.1501,
         648.7968, 600.9291, 689.0566, 622.2389, 785.2289, 585.4041, 649.1353]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 655.9450, 608.5715, 630.2365, 625.8625, 630.7648, 603.4497,
         634.7728, 584.0142, 676.2921, 603.5550, 771.4149, 569.4318, 633.2744]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 649.0519, 601.4238, 621.6162, 617.9633, 626.1505, 595.5430,
         627.3918, 575.5563, 669.8508, 596.8630, 766.6490, 562.4800, 623.2856]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 644.5692, 599.1019, 616.2861, 614.6304, 625.7262, 593.6518,
         623.3595, 573.9366, 665.9974, 594.8705, 764.9824, 559.5043, 622.3638]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 642.6627, 594.6959, 613.9580, 610.9229, 621.2094, 590.7413,
         619.8058, 571.5157, 662.4680, 592.4149, 762.2128, 556.1806, 619.7208]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 642.8177, 594.0375, 612.3771, 609.7247, 620.8409, 590.2436,
         617.6373, 571.9861, 662.5242, 591.6765, 764.4920, 552.6407, 619.8426]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 643.6878, 594.8051, 612.1408, 610.1815, 622.3262, 591.1855,
         617.6190, 572.7190, 663.3417, 592.3499, 766.3362, 552.4498, 620.5699]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 644.3203, 595.5728, 613.1406, 611.5692, 622.8643, 592.0240,
         618.2047, 573.8019, 664.3463, 592.5923, 767.9573, 552.5468, 622.1367]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 643.7286, 593.2209, 611.2951, 610.0197, 620.9738, 589.7925,
         616.8912, 572.0445, 663.3779, 590.9092, 765.8047, 551.2728, 621.4705]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 643.1183, 593.2535, 611.5197, 610.7122, 619.8242, 589.4300,
         616.0663, 571.5213, 663.5520, 590.5555, 766.9570, 550.0071, 620.6033]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 642.2388, 592.5807, 610.5564, 609.7780, 618.8503, 588.1136,
         615.7463, 570.8836, 662.5656, 590.0653, 766.6597, 549.2715, 619.9196]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 642.0580, 593.1053, 610.7465, 610.3151, 618.7943, 588.1596,
         616.8818, 570.5668, 662.7275, 590.4309, 767.1360, 550.2892, 620.7598]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 540.2332, 473.0999, 518.9042, 457.8925, 535.4575, 484.3269,
         567.5781, 458.1530, 563.5789, 510.2537, 553.2395, 539.0071, 493.5955,
         528.3472]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0252, 0.0000, 0.0592, 0.0000, 0.0014, 0.0000, 0.0586,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[   0.0000, 1564.8950, 1411.4288, 1507.3448, 1417.9808, 1509.3915,
         1475.5813, 1420.4521, 1481.8588, 1487.7589, 1443.5465, 1396.6367,
         1398.9504, 1467.7538, 1461.8057]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 897.2223, 781.1702, 899.7449, 781.1238, 854.7475, 841.9007,
         882.5612, 842.2890, 866.6260, 862.3719, 785.1022, 840.9232, 843.4736,
         837.7385]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 907.1599, 795.1527, 913.5575, 836.4602, 882.9947, 875.4195,
         900.0880, 843.5859, 898.0847, 841.8629, 778.3773, 862.2135, 880.5938,
         806.7215]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 887.4428, 763.5913, 872.7993, 792.7322, 851.4369, 847.2676,
         863.4892, 828.5695, 860.4124, 826.9631, 767.7416, 829.8993, 851.6914,
         793.9820]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 857.6296, 717.7584, 824.0337, 744.8243, 814.6970, 804.0886,
         811.6064, 786.2552, 815.1881, 793.7642, 730.0887, 786.2085, 798.0109,
         757.7923]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 841.8187, 699.6812, 815.8309, 727.6620, 801.5295, 790.5062,
         800.0566, 772.0364, 804.8176, 775.0728, 705.7233, 775.6758, 782.6142,
         744.4478]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 833.8733, 694.6726, 812.7570, 720.9424, 797.7917, 787.2667,
         794.0933, 764.3533, 801.2941, 769.0524, 693.8316, 771.8084, 780.0573,
         732.2424]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 833.8467, 695.0142, 806.9445, 717.4821, 801.9606, 787.4955,
         788.5514, 760.8474, 798.4129, 766.9332, 694.3416, 766.6423, 777.1397,
         729.5681]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 829.5939, 693.5130, 803.2330, 713.2384, 797.2537, 782.9376,
         781.6730, 754.2399, 788.5781, 762.4445, 690.0508, 762.8311, 774.8379,
         727.1152]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 824.3287, 689.6096, 801.3886, 709.5090, 789.7298, 777.8309,
         780.6329, 750.8066, 784.4376, 759.9157, 687.7811, 758.2551, 772.7089,
         725.1751]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 830.9941, 693.2855, 808.7928, 715.2954, 795.5017, 782.3677,
         786.5082, 758.5455, 791.0595, 764.9706, 691.9228, 762.9304, 777.3575,
         731.0822]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 831.0968, 691.7554, 806.4134, 713.8468, 793.9265, 781.8306,
         784.7065, 757.8407, 788.8599, 764.3456, 689.7363, 761.2793, 775.3403,
         730.9918]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 832.4370, 694.0913, 806.9540, 715.6444, 795.0952, 783.6154,
         785.8223, 757.9109, 790.6192, 765.7542, 690.8285, 763.2225, 775.8931,
         731.4726]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 833.1862, 695.3786, 807.8275, 717.0044, 796.4232, 784.6251,
         786.3831, 759.1580, 791.9789, 766.6464, 692.2725, 764.1411, 777.2598,
         732.6544]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 831.0975, 692.9111, 805.7534, 714.4606, 793.9113, 782.1287,
         784.7249, 756.5068, 789.6354, 764.3871, 689.7414, 762.3339, 774.7906,
         731.2700]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 828.6514, 690.8287, 802.9362, 712.2164, 792.4179, 779.4704,
         783.4371, 754.3475, 786.8664, 762.3785, 686.7871, 760.6561, 772.0089,
         729.1987]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 826.3956, 687.7780, 800.4133, 709.4091, 789.4469, 776.8427,
         780.3552, 750.8657, 784.0626, 758.8394, 684.2834, 757.4969, 769.6099,
         725.9828]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 825.0821, 687.1637, 799.5861, 707.6872, 788.2692, 775.5135,
         779.6357, 749.9118, 782.6675, 757.8878, 683.3077, 756.5654, 768.1615,
         725.3065]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 823.2406, 684.3792, 797.6165, 705.6588, 785.8444, 773.1128,
         777.0701, 748.0588, 781.1971, 755.5786, 681.3374, 754.3442, 766.2756,
         723.7340]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 823.7161, 684.9852, 798.0391, 706.2629, 786.5632, 773.6349,
         777.3618, 748.5714, 781.7983, 756.1310, 681.5036, 754.7252, 766.7290,
         724.3818]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 578.5193, 605.0425, 641.1343, 518.8732, 556.1008, 607.3003,
         706.0285, 535.6564, 637.4949, 569.0018, 607.2646, 641.7714, 610.9376,
         557.0214, 682.5005]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[   0.0000,  740.5298,  741.4270,  703.4373,  691.7721,  694.0024,
          717.0737,  823.1091,  745.0975,  755.3678,  743.0375,  782.3507,
          761.5085,  694.9629,  842.4813, 1021.4603]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 693.8646, 698.8333, 737.5704, 677.8245, 759.7930, 735.5362,
         809.1087, 603.7762, 724.2521, 675.4505, 706.4972, 748.7051, 659.5225,
         707.3248, 877.5658]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 566.1473, 597.5212, 580.8148, 530.4650, 559.7554, 601.7396,
         675.7429, 561.9885, 612.5322, 565.2286, 629.5441, 632.0509, 588.2175,
         610.5115, 787.7861]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 543.8410, 557.2569, 564.7617, 499.0323, 528.6744, 559.9009,
         645.7241, 512.8955, 583.9865, 518.9987, 614.9860, 597.5858, 552.4612,
         585.9548, 762.0164]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 534.5255, 546.2242, 562.9343, 498.6704, 525.3781, 559.5667,
         641.0919, 504.4061, 581.2570, 507.7030, 591.0045, 599.5090, 528.7050,
         583.4965, 774.5698]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 532.0245, 548.6231, 568.6558, 501.6440, 528.8054, 561.9763,
         650.5034, 495.2870, 581.5346, 504.4859, 584.2760, 600.5240, 526.1317,
         585.6371, 776.8906]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 543.4233, 560.4033, 576.7641, 503.9814, 533.1382, 563.0034,
         658.5489, 501.5699, 588.1025, 518.5871, 592.1807, 603.4681, 533.0218,
         598.3722, 785.9942]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 544.7980, 560.1814, 574.1452, 509.3461, 536.4611, 562.7491,
         657.7646, 506.6393, 586.4540, 520.2489, 589.1817, 601.9382, 535.8376,
         600.3559, 783.4156]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 538.3287, 549.8795, 566.5704, 500.8853, 531.0801, 554.0302,
         647.2538, 499.7657, 577.4963, 510.3268, 584.2649, 591.9131, 528.3488,
         591.7331, 778.5196]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 542.2941, 544.5673, 564.1914, 497.5610, 530.6658, 549.6704,
         642.9958, 496.4023, 574.6403, 505.8103, 582.3177, 586.7654, 523.4413,
         590.5312, 772.6887]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 540.1154, 543.1514, 561.0787, 495.6013, 527.8271, 549.7344,
         642.2224, 495.0444, 571.0354, 502.0628, 581.7447, 586.3506, 520.5339,
         587.5319, 773.7858]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 534.0739, 539.6072, 557.0908, 490.4082, 523.7816, 546.8064,
         638.2554, 488.6666, 566.9662, 497.2071, 577.7634, 582.6600, 517.7468,
         580.9510, 769.4672]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 531.1089, 539.5493, 555.7236, 490.2329, 523.3260, 546.1412,
         639.8435, 486.8300, 567.7867, 497.6642, 576.7612, 582.4147, 516.6197,
         580.3956, 771.1251]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 526.7488, 537.0579, 554.4460, 487.1603, 520.0627, 544.6328,
         639.3041, 483.9993, 565.3571, 495.6218, 574.2349, 580.3211, 514.0162,
         577.3165, 768.1787]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0021,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000]],
       device='cuda:0')
tensor([[  0.0000, 532.2092, 546.8569, 560.5353, 488.4163, 523.4490, 552.4532,
         648.5022, 500.2012, 567.6749, 507.3969, 576.4855, 588.7735, 523.1392,
         589.2256, 773.3445]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 529.8082, 545.4528, 558.7064, 486.6151, 522.1375, 551.2702,
         646.7812, 499.8679, 566.2177, 505.4002, 574.2486, 587.9415, 520.3847,
         588.2899, 772.7069]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 528.7973, 543.9579, 556.8998, 485.0386, 520.9868, 549.9918,
         645.6050, 499.2766, 564.8386, 504.5388, 573.2855, 586.3111, 519.1179,
         587.6965, 771.9422]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 530.1235, 544.2105, 556.6267, 484.9278, 521.9313, 550.2381,
         646.0966, 499.2080, 565.3381, 505.4999, 573.0959, 587.1415, 519.2912,
         587.6129, 771.5488]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0001, 0.0000, 0.0000, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000]],
       device='cuda:0')
tensor([[  0.0000, 541.1872, 558.6680, 573.8839, 507.8695, 533.3385, 564.4308,
         658.6904, 508.4303, 578.9666, 513.2281, 586.8293, 600.9034, 532.7364,
         598.3920, 787.3614]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 541.1752, 558.3113, 573.8250, 508.7932, 533.3044, 564.5108,
         658.4412, 508.2429, 578.9759, 513.0818, 586.5551, 601.0291, 532.6064,
         597.6406, 786.9193]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 558.7075, 555.0679, 497.1048, 480.3736, 506.6536, 500.6272,
         616.5671, 461.2119, 567.4732, 568.9898, 630.6394, 524.0815, 569.9938,
         500.8613, 703.5126, 490.9702]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0096, 0.0000, 0.0000, 0.0000, 0.0516,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000]],
       device='cuda:0')
tensor([[   0.0000,  835.9561,  772.1526,  760.0394,  800.0587,  815.8621,
          765.1957,  811.9296,  830.8745,  865.2060,  814.5715,  906.5115,
          783.5153,  800.4547,  903.4273, 1020.6202,  857.8774]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 660.0576, 598.6125, 500.1731, 596.2106, 619.8852, 489.8022,
         606.0065, 678.1166, 633.4081, 647.3238, 793.4048, 510.7816, 670.1965,
         628.4534, 884.6345, 664.6806]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 724.4249, 695.1707, 654.2437, 690.3399, 726.8356, 651.3002,
         708.5038, 664.8876, 712.6349, 710.4833, 819.0118, 651.5235, 756.9947,
         661.9750, 870.7864, 713.6077]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 708.0782, 667.1466, 601.7310, 630.9680, 698.4986, 589.7009,
         687.2411, 691.9341, 688.1429, 703.1686, 799.7748, 625.3967, 717.7663,
         713.6724, 881.0855, 718.2993]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 747.9941, 705.1609, 622.0960, 683.7264, 707.1127, 638.3771,
         744.7680, 727.1093, 726.3758, 761.9976, 829.0974, 671.5879, 762.3763,
         734.1445, 906.2215, 737.9648]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 669.7998, 628.0223, 549.6280, 612.1089, 642.5656, 551.6680,
         657.0725, 656.9990, 662.4257, 682.6308, 766.4206, 575.2823, 673.2897,
         646.2822, 850.3904, 663.0389]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 613.3992, 575.3524, 481.8932, 544.3687, 576.8701, 484.3735,
         596.0960, 606.2170, 602.1589, 627.4946, 721.2631, 510.7409, 633.3146,
         594.5438, 802.7520, 617.1179]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0064, 0.0000, 0.0000, 0.0013, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000]],
       device='cuda:0')
tensor([[  0.0000, 603.2322, 564.4205, 481.2675, 548.2139, 570.4791, 481.4014,
         592.9488, 589.1464, 595.8462, 614.7080, 714.4764, 509.1601, 625.3437,
         586.0430, 787.7069, 617.3256]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0078, 0.0000, 0.0000, 0.0075, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000]],
       device='cuda:0')
tensor([[  0.0000, 625.5909, 594.1630, 519.1161, 576.2695, 601.5630, 514.9284,
         613.4387, 615.8568, 625.8112, 640.0344, 739.0516, 536.3560, 650.6826,
         609.1826, 812.8837, 643.5435]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 627.7319, 595.8737, 519.1981, 576.8098, 602.3560, 514.7790,
         613.7787, 618.3768, 625.8480, 643.8062, 745.1292, 535.4137, 652.4598,
         608.2584, 813.3033, 646.0665]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 624.7734, 590.1108, 515.1184, 574.0514, 596.9305, 511.4600,
         610.3037, 612.4229, 623.1098, 638.1431, 740.8239, 532.5174, 649.3778,
         605.5920, 809.2081, 641.7025]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 623.0540, 587.8458, 511.2260, 571.3884, 594.4789, 509.0928,
         608.3174, 609.7715, 622.0128, 636.3170, 739.8738, 530.3261, 647.6778,
         602.9724, 809.1051, 639.5193]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 623.6436, 587.0114, 511.2311, 570.9669, 594.9140, 510.0323,
         609.3696, 609.5786, 622.9091, 636.8055, 739.3850, 531.5853, 647.4129,
         603.5385, 809.8837, 639.6539]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 624.5277, 589.7636, 514.1894, 573.7796, 597.4481, 513.6802,
         610.7858, 611.4717, 623.7658, 638.8890, 740.9143, 532.4347, 647.7604,
         604.6221, 813.2689, 641.3514]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 623.5408, 589.4805, 513.3538, 572.7617, 596.0215, 512.0336,
         609.8705, 610.9158, 622.5569, 638.2692, 740.1353, 531.0688, 646.9360,
         605.0853, 812.3154, 640.5914]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 622.0695, 588.8852, 511.5025, 571.3175, 595.1400, 510.4579,
         609.0927, 609.2168, 620.8438, 637.6837, 739.1374, 530.1747, 646.6502,
         603.3668, 810.7112, 639.1111]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 621.4050, 587.7828, 511.0154, 570.4141, 593.6681, 509.1339,
         608.2198, 607.5642, 620.2705, 635.8478, 739.0751, 529.4669, 646.0530,
         602.9147, 810.1445, 637.1721]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 622.5429, 589.0693, 512.4104, 571.2232, 594.9090, 510.8708,
         610.0013, 609.7845, 621.3215, 638.0425, 739.0373, 531.3266, 646.8243,
         604.0652, 811.6757, 638.3307]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 621.6214, 588.5522, 511.8558, 570.3864, 593.8203, 510.6429,
         609.6547, 609.2905, 620.7759, 637.1636, 738.3829, 531.1322, 646.7724,
         603.5428, 811.3043, 637.3823]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 622.0295, 587.9700, 512.5587, 570.3876, 593.9776, 511.0757,
         609.0740, 609.2897, 620.4493, 637.1933, 737.9727, 531.6329, 646.3407,
         603.3959, 810.0958, 637.6000]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 570.4058, 550.0417, 484.0612, 465.2706, 529.6974, 467.1301,
         586.8784, 490.8742, 541.2778, 574.7108, 609.0434, 490.5387, 535.8680,
         486.6954, 677.8439, 498.9354, 512.8282]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0019, 0.0424, 0.0000, 0.0383, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000]],
       device='cuda:0')
tensor([[   0.0000,  929.1799,  764.5204,  840.7192,  877.0427,  887.5800,
          787.6508,  858.9724,  915.1065,  954.0734,  896.1383,  881.2015,
          831.1151,  797.3655, 1012.6240, 1031.7020,  909.1714,  843.7501]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 657.7571, 660.4558, 661.1018, 629.6580, 645.8306, 611.2704,
         682.6379, 625.6396, 654.9897, 665.3210, 722.4083, 611.1967, 611.8927,
         672.0366, 787.5316, 664.5342, 642.1941]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 676.7793, 648.6829, 631.4057, 626.3745, 670.8115, 628.5508,
         679.0022, 615.1978, 679.1958, 676.8828, 689.9805, 640.8862, 592.0464,
         682.7050, 779.1835, 652.1235, 644.5692]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 651.2416, 626.4547, 616.3383, 602.4908, 629.9869, 586.8789,
         695.0568, 597.1205, 662.5910, 674.5356, 673.1855, 638.3000, 594.2297,
         653.8570, 759.9993, 635.1681, 614.2191]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 629.6517, 608.9695, 583.4714, 580.9898, 616.0652, 571.1207,
         679.1032, 580.3390, 630.0093, 655.7665, 675.0486, 612.7042, 585.5217,
         636.2320, 742.6620, 623.4945, 598.4105]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 656.1772, 617.1983, 605.5195, 607.6287, 650.4169, 599.6575,
         684.5581, 597.0226, 661.9362, 662.7830, 694.7276, 624.4991, 591.6343,
         656.4111, 758.0909, 648.1140, 625.8042]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 636.3821, 584.1163, 583.0319, 576.6649, 622.7405, 560.1097,
         639.0025, 567.0941, 634.5805, 628.9522, 647.6682, 582.2458, 557.5751,
         623.3062, 741.7437, 611.8033, 588.0051]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 628.6013, 586.5305, 575.5198, 576.8115, 616.8514, 558.0221,
         637.5659, 564.9566, 631.4067, 630.0466, 647.6121, 582.3384, 563.3151,
         618.0900, 746.0919, 608.4021, 580.9271]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 644.3937, 613.6072, 596.8614, 594.8256, 635.7377, 586.6685,
         663.9954, 588.5692, 651.1133, 650.0164, 670.5452, 610.7941, 586.2105,
         635.3654, 764.3818, 630.5358, 601.2327]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 633.7565, 592.3580, 583.1494, 580.4375, 616.1934, 557.9078,
         648.7736, 572.5266, 637.4304, 636.7275, 650.7525, 586.8782, 572.3710,
         628.5702, 745.7015, 611.6394, 586.1766]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 620.9621, 582.0094, 573.6786, 567.1382, 608.0143, 552.9404,
         635.9600, 563.7588, 627.4430, 627.2326, 645.8167, 579.8358, 560.9850,
         617.2355, 740.2621, 604.9753, 577.1290]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 616.6447, 575.0707, 567.0684, 561.3848, 602.9721, 545.7600,
         629.0284, 557.8541, 621.9714, 622.6606, 639.8557, 574.9974, 554.9492,
         612.1889, 734.7897, 599.3920, 570.3780]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 616.8835, 575.9803, 569.0151, 562.5685, 604.0651, 547.1218,
         630.1794, 560.5494, 622.1202, 623.7302, 642.3508, 576.0956, 555.6260,
         613.8640, 736.7104, 600.5673, 571.6702]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 616.9985, 577.4684, 570.9303, 564.0505, 602.9826, 548.2507,
         631.6437, 561.2020, 621.0247, 623.3133, 642.9622, 577.3960, 555.5560,
         614.2573, 736.7169, 601.6458, 574.5267]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 614.3863, 573.3910, 567.8218, 560.9590, 599.6918, 544.1957,
         627.5674, 557.2416, 619.0896, 619.6489, 639.2841, 573.8838, 550.8893,
         610.4382, 734.7739, 598.0606, 570.8486]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 614.6301, 571.6508, 566.4777, 560.5914, 598.6943, 543.2460,
         626.4479, 555.1596, 618.1495, 618.6427, 638.3317, 571.6590, 549.2808,
         608.8379, 733.6672, 598.0487, 569.2270]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 611.5703, 568.3243, 562.8388, 557.7303, 595.4886, 539.8408,
         623.7599, 552.2066, 614.5542, 615.2747, 635.7552, 568.2767, 546.3569,
         606.3448, 730.8272, 594.7062, 565.4261]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 612.3231, 569.1195, 563.2826, 558.3300, 596.4072, 540.3832,
         624.5101, 552.9039, 615.5027, 616.6059, 636.9747, 568.8701, 546.9911,
         607.7929, 731.1262, 595.2150, 566.0262]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 612.6954, 569.2711, 563.5527, 558.7415, 596.8394, 540.7875,
         624.3178, 552.6910, 615.3804, 616.3737, 636.8179, 569.2966, 546.9101,
         608.0649, 731.1169, 594.8809, 566.2067]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 612.6575, 569.1413, 563.5107, 558.8485, 596.8864, 540.6910,
         624.4772, 552.4060, 615.5165, 616.2980, 636.6679, 569.4752, 547.0032,
         607.7739, 731.3118, 594.5436, 566.3082]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 563.0159, 494.5989, 530.0037, 463.8521, 511.5749, 512.7123,
         596.7596, 461.8615, 585.9717, 529.0615, 575.3420, 534.1279, 531.8044,
         500.6560, 616.0090, 467.4724, 561.4481, 517.9491]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0456, 0.0000, 0.0000, 0.0000, 0.0501,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0375, 0.0000,
         0.0000]], device='cuda:0')
tensor([[  0.0000, 635.5812, 599.8580, 631.1884, 579.2612, 563.9025, 629.8242,
         736.9440, 605.3184, 643.0164, 626.7531, 709.1519, 677.2556, 644.8325,
         612.0274, 839.4818, 528.1738, 658.8852, 667.6622]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 645.1225, 656.7772, 600.7495, 598.8552, 654.1868, 628.4478,
         704.4307, 655.4420, 654.1624, 660.3032, 732.7924, 644.9941, 673.8863,
         583.2572, 831.4142, 588.3834, 622.1959, 645.4364]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 648.5005, 604.2866, 574.8542, 597.1273, 641.0366, 618.6065,
         660.3705, 623.3403, 675.5825, 645.0854, 716.5893, 586.8859, 670.4504,
         610.8157, 738.5609, 600.2813, 627.7936, 630.0709]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 599.1771, 525.6187, 533.0298, 520.0479, 550.5666, 535.2513,
         617.5258, 560.2516, 616.5267, 588.8180, 635.3149, 530.0785, 576.4421,
         529.3943, 669.0172, 528.2237, 574.8889, 581.3120]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 606.7031, 526.8827, 533.5934, 516.3347, 565.8403, 547.3209,
         617.9651, 571.0480, 613.8314, 605.0975, 648.3923, 549.1472, 593.7158,
         510.4467, 669.4146, 533.6359, 567.8701, 585.3229]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 623.6861, 533.4334, 546.6937, 527.6824, 581.8770, 549.3616,
         610.9982, 575.7546, 639.1221, 605.0372, 670.9592, 557.1082, 602.0387,
         520.1342, 668.3375, 559.1734, 573.5309, 596.6640]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 620.5583, 552.4594, 566.7191, 530.4365, 593.8297, 563.1923,
         624.2423, 581.0143, 643.3246, 610.0465, 669.5524, 577.7639, 609.5001,
         529.1589, 673.8328, 557.9582, 593.1322, 607.1604]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 615.6722, 545.3362, 556.3742, 524.6561, 585.3240, 551.3879,
         614.4195, 568.6228, 636.5298, 598.5045, 665.0649, 565.2057, 598.4739,
         517.9171, 667.7177, 545.6642, 586.3726, 591.2260]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 623.8877, 550.4613, 566.7303, 535.1052, 589.6731, 554.3904,
         617.7281, 567.9145, 644.3412, 599.7441, 664.6353, 566.3196, 600.7755,
         520.7811, 669.1714, 548.0568, 591.3653, 591.2119]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 622.8698, 547.8693, 567.7561, 536.3198, 588.0474, 553.2522,
         620.2780, 568.5627, 642.5408, 598.0881, 666.3839, 564.4272, 602.4932,
         518.6267, 674.1850, 547.8677, 587.9995, 594.0020]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 616.9131, 540.3114, 560.8026, 528.8681, 578.4548, 547.3928,
         615.6902, 561.2216, 635.4784, 591.6783, 661.8571, 558.8516, 596.1584,
         507.6648, 670.8694, 542.2053, 578.0233, 587.7441]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 614.7280, 538.4892, 559.5769, 526.9874, 572.1483, 543.4410,
         614.6104, 557.6392, 633.1653, 590.6117, 659.9587, 556.7394, 596.0899,
         506.1804, 668.4135, 540.6420, 575.6445, 586.4932]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 604.1692, 522.5074, 542.5397, 511.4988, 561.5341, 533.4936,
         601.3909, 546.8541, 621.7063, 578.1448, 647.9877, 539.1068, 583.8586,
         495.1854, 658.0923, 528.2053, 561.9651, 575.7429]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 601.1057, 523.1755, 540.0999, 512.1333, 560.8320, 534.2499,
         602.0025, 546.6840, 619.6291, 579.1258, 647.7716, 541.9650, 585.3391,
         494.4735, 657.7690, 527.2476, 561.4842, 574.7983]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 601.3627, 521.9810, 541.3803, 511.1892, 559.3284, 534.6290,
         601.3245, 547.8923, 619.5186, 578.0564, 646.7576, 541.0741, 583.5766,
         492.9567, 658.0706, 525.4830, 561.7712, 575.9284]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 599.7836, 518.5121, 539.8550, 508.1456, 558.0438, 532.7516,
         599.9958, 545.8546, 617.1973, 576.1974, 644.9078, 538.8345, 580.8169,
         491.3725, 655.1732, 524.3289, 559.9203, 574.1326]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 598.8409, 517.0388, 538.1241, 506.6070, 556.2079, 531.1742,
         599.1133, 545.3574, 615.2782, 575.3774, 644.2302, 537.6817, 580.1725,
         490.5232, 654.9668, 523.0837, 558.5662, 573.1555]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 598.1457, 516.7123, 536.9858, 506.1266, 555.1722, 529.9742,
         599.0747, 544.8613, 614.1562, 574.6533, 643.7466, 536.8674, 580.0815,
         490.1280, 655.1212, 522.0833, 557.4474, 572.0585]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 598.7372, 517.6494, 537.4322, 507.0966, 555.4307, 530.7938,
         599.9391, 545.8236, 614.7480, 575.2568, 644.4196, 537.8677, 581.1362,
         491.0713, 656.0754, 522.3369, 558.1602, 573.1354]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 598.8208, 517.7814, 537.4449, 507.2403, 555.6642, 530.7236,
         599.8572, 546.6415, 614.7771, 575.5459, 644.5007, 538.5181, 581.5187,
         491.6880, 656.7331, 522.3884, 558.3730, 573.7595]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 543.6183, 463.8129, 541.7795, 461.1136, 482.5502, 505.5715,
         582.6682, 475.2764, 560.1144, 480.3443, 551.3005, 524.8455, 508.1139,
         530.7789, 632.7155, 456.9977, 567.2991, 522.4106, 425.0067]],
       device='cuda:0')
tensor([[   inf, 0.0000, 0.0457, 0.0000, 0.0518, 0.0051, 0.0000, 0.0000, 0.0205,
         0.0000, 0.0097, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0613, 0.0000,
         0.0000, 0.1412]], device='cuda:0')
tensor([[   0.0000,  979.1479,  929.7224,  992.8184,  940.7201, 1006.0958,
          986.4879,  973.1047, 1046.9366, 1008.5942,  947.3951,  949.3980,
          974.2921,  969.9614,  995.5992, 1050.2406,  968.7526,  988.1083,
          987.9805,  971.5184]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[   0.0000, 1002.8179,  947.8279, 1004.3320,  953.6547, 1002.8791,
          992.9418,  987.0495, 1027.5272, 1012.5459,  970.3499,  937.4622,
          986.2224,  988.1024, 1002.5480, 1014.4959,  980.8502, 1000.4717,
          992.9794,  971.4307]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 952.1130, 909.7266, 965.1311, 896.9942, 961.9669, 954.5130,
         950.6702, 966.8148, 962.7606, 933.1093, 919.5037, 946.7267, 947.5239,
         936.9556, 975.0425, 933.7338, 952.6069, 940.2648, 909.6880]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[   0.0000,  980.7158,  938.8041,  980.6423,  939.4670,  978.8649,
          981.0367,  994.8073,  993.5259,  993.1019,  952.8549,  970.0923,
          978.1953,  983.4598,  976.3922, 1027.6375,  957.8655,  979.1195,
          972.4646,  948.5224]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[   0.0000,  964.6372,  920.2362,  975.4830,  925.1085,  961.7120,
          958.3873,  966.8159,  986.2825,  978.2566,  936.8961,  941.7816,
          952.9757,  957.7450,  969.0558, 1009.7173,  945.8240,  966.6606,
          948.4905,  935.3798]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 896.4972, 852.4067, 908.3893, 847.7682, 892.1275, 892.8530,
         905.5193, 918.4828, 903.8553, 871.3281, 870.6548, 893.2803, 897.6559,
         893.8671, 937.2742, 877.1051, 898.6876, 879.8528, 856.9299]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 877.0473, 822.1194, 878.8136, 816.5480, 869.1161, 864.6469,
         876.7308, 887.4483, 881.2253, 845.8486, 836.2515, 866.2570, 866.6925,
         869.4337, 904.8854, 849.8004, 874.3646, 853.8211, 827.5071]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 873.5289, 819.0796, 878.2131, 815.3834, 868.1522, 864.5906,
         871.4735, 884.6090, 882.0692, 843.2522, 831.4694, 862.2904, 863.8978,
         869.7978, 903.1110, 847.3494, 869.2538, 852.0399, 825.2516]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 868.8452, 815.2429, 873.9594, 811.2115, 860.8265, 861.1154,
         866.8586, 882.8967, 878.2501, 838.6679, 824.6548, 857.5514, 859.0898,
         870.3569, 901.4677, 841.5775, 865.6378, 847.8745, 820.7709]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 861.4281, 807.9384, 865.2423, 802.4338, 852.2225, 852.3240,
         860.2360, 874.4352, 869.4564, 830.6659, 816.9702, 851.1171, 851.0710,
         862.4531, 892.0969, 833.7228, 858.1485, 839.0410, 812.9573]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 863.0953, 809.1390, 866.9199, 804.5723, 853.3212, 852.8411,
         860.6028, 876.3539, 871.0291, 831.4195, 818.6813, 852.4270, 851.9278,
         864.4169, 893.5552, 835.1984, 859.3642, 839.4451, 815.8688]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 857.5266, 803.3331, 862.4988, 798.9913, 848.0798, 848.0300,
         855.4215, 872.5986, 864.4784, 826.1964, 814.6816, 847.1135, 847.6276,
         858.2181, 887.6710, 830.3848, 854.0020, 833.6285, 810.7957]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 856.4872, 802.4835, 860.6752, 797.3947, 847.4521, 845.3304,
         853.5582, 870.4118, 862.7751, 825.2407, 813.5458, 844.7601, 846.1957,
         855.3159, 885.5824, 828.4319, 852.2026, 831.2104, 807.7661]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 855.2562, 802.1469, 860.6275, 796.7863, 847.2723, 844.4978,
         854.0125, 869.5118, 863.0563, 824.5977, 812.4147, 844.0875, 845.4384,
         855.3762, 883.7339, 827.6089, 851.6790, 830.9255, 807.8837]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 854.3369, 802.1475, 860.8057, 796.7586, 846.5764, 843.8925,
         854.3661, 868.8536, 862.6007, 824.3180, 812.5681, 844.5120, 845.8286,
         855.5258, 883.8828, 827.4362, 851.6144, 830.6563, 808.0801]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 849.6076, 797.3674, 855.5281, 791.5096, 841.6200, 838.8680,
         849.9834, 863.5706, 857.7599, 819.5927, 807.5640, 839.6706, 840.7278,
         850.9089, 878.4479, 822.3065, 846.7796, 825.2425, 803.0337]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 850.7270, 797.8560, 856.7324, 792.4156, 842.6209, 839.9028,
         850.4164, 864.4479, 858.8174, 820.0672, 807.7780, 840.4917, 840.9962,
         851.5176, 878.8201, 823.1038, 847.4978, 826.3931, 803.6014]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 846.5085, 793.1058, 852.2761, 787.9684, 838.5343, 835.1068,
         845.8728, 859.7737, 855.0983, 815.6412, 803.9312, 835.6227, 836.7652,
         846.8829, 875.5983, 818.7557, 843.0916, 822.3167, 799.2744]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 846.1219, 793.0124, 852.1199, 787.7843, 838.3438, 834.9240,
         845.9509, 859.1953, 854.8009, 815.5948, 803.8126, 835.1026, 836.5775,
         846.4621, 875.6750, 818.6722, 842.5156, 821.8792, 799.0879]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 844.9739, 792.2166, 851.0037, 786.8806, 837.3442, 834.1876,
         845.0576, 858.0797, 853.5635, 814.7529, 803.3515, 834.4977, 835.9879,
         845.2952, 875.0164, 817.8342, 841.4857, 820.8787, 797.9135]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 608.7507, 622.5529, 675.3892, 549.1397, 575.5888, 616.1839,
         733.7220, 561.3848, 660.1191, 601.2125, 595.1776, 667.2901, 624.6683,
         594.2443, 699.9302, 523.5710, 683.5945, 642.6764, 497.2827, 775.0790]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 600.0566, 553.2488, 544.8979, 532.6696, 616.2495, 537.4377,
         637.7613, 598.4069, 636.6802, 570.3267, 656.8062, 567.0309, 545.8951,
         663.2683, 863.2766, 535.3784, 598.2657, 620.6790, 597.0638, 892.2458]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 596.8419, 522.5319, 586.0334, 536.5315, 618.0317, 557.8002,
         623.6229, 501.0131, 663.3649, 508.8605, 651.3055, 578.3795, 534.6455,
         621.2996, 736.6462, 514.3817, 627.3036, 628.1086, 559.9721, 840.8152]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 605.9091, 573.8395, 641.0278, 572.0152, 625.3371, 630.4667,
         670.5219, 549.4743, 688.3394, 532.1614, 636.2680, 650.3296, 565.7742,
         678.7719, 794.7565, 542.6942, 686.8432, 638.5786, 602.7680, 860.9441]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 566.7038, 545.8225, 636.6478, 550.6672, 560.8599, 546.7672,
         654.9091, 527.9355, 643.6106, 509.8570, 610.4713, 606.2087, 544.7829,
         621.0510, 772.3760, 521.1806, 635.5150, 619.2952, 544.8443, 803.5565]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 552.2899, 550.1938, 607.5446, 523.3068, 563.4469, 559.7509,
         645.2159, 533.2078, 626.2769, 528.0370, 595.6651, 608.6475, 547.4346,
         630.3146, 759.5959, 517.7211, 623.3912, 606.1486, 529.8264, 786.0443]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 560.7848, 546.1539, 596.3707, 522.3575, 560.2596, 563.3095,
         644.7390, 517.1757, 628.1902, 513.8971, 592.6292, 591.7200, 523.4890,
         626.6174, 763.5705, 502.3920, 630.2036, 601.2430, 541.2648, 792.9799]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 536.1282, 524.9972, 571.6627, 493.3380, 539.3895, 539.2696,
         615.8870, 489.7891, 609.0457, 476.1490, 575.2816, 575.9250, 503.1399,
         599.2358, 745.9293, 469.0676, 602.7147, 581.3759, 513.8608, 769.5965]],
       device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000,
         0.0000, 0.0186, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0340, 0.0000,
         0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[  0.0000, 547.2037, 532.0361, 579.1894, 501.5220, 551.6830, 543.0056,
         623.5723, 506.8409, 621.9333, 489.5185, 586.0269, 587.1546, 511.9078,
         615.1218, 751.9102, 484.8186, 616.6789, 590.7101, 530.7971, 776.2482]],
       device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0004, 0.0000,
         0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[  0.0000, 544.8519, 532.6541, 581.4327, 498.6781, 548.1576, 535.1147,
         623.6588, 511.1611, 616.9650, 495.2788, 579.7030, 583.8990, 514.5599,
         620.7910, 750.4728, 491.6694, 609.7481, 588.6238, 534.8998, 774.9416]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 544.8116, 536.6725, 584.6514, 501.7711, 546.9603, 538.9217,
         627.3003, 514.9820, 617.4783, 495.9706, 583.6592, 586.2703, 519.5735,
         622.9818, 754.5265, 495.8467, 610.7776, 592.8226, 534.5521, 774.9609]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 533.3759, 527.6537, 575.2612, 493.3699, 535.9788, 529.4763,
         621.1304, 499.5365, 608.5703, 485.6419, 572.9398, 577.3782, 509.8319,
         613.9836, 747.2421, 484.2742, 603.0338, 585.4515, 525.0734, 771.8835]],
       device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0015, 0.0000,
         0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[  0.0000, 536.3359, 533.3743, 581.2778, 500.2652, 544.3880, 534.3103,
         624.2653, 502.2282, 616.6483, 491.0687, 575.6959, 584.2498, 514.8418,
         619.0764, 746.8504, 498.6524, 607.8853, 589.0216, 532.7999, 774.6639]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 535.9536, 532.3785, 583.2203, 500.8438, 544.0884, 534.1124,
         624.2875, 502.0736, 616.5046, 489.9926, 575.9993, 584.6526, 516.1866,
         618.4917, 745.1592, 500.4824, 608.2786, 591.2168, 532.1016, 773.3516]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 534.6089, 530.9224, 584.6131, 500.0704, 543.5381, 534.8999,
         626.0535, 503.7451, 616.0151, 489.8260, 574.2565, 584.8213, 515.2586,
         620.0349, 746.3246, 500.1290, 609.6741, 592.7445, 532.4016, 773.1709]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 533.5922, 531.3341, 584.4709, 498.8060, 543.1966, 534.5559,
         625.4520, 504.0084, 615.8269, 488.8719, 575.0188, 584.8685, 515.6210,
         619.8506, 746.4187, 500.9270, 609.4833, 593.7441, 531.6509, 773.0750]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 534.4431, 531.9692, 584.4871, 498.9953, 543.2048, 534.2581,
         625.9457, 504.9041, 615.9634, 490.2370, 575.9185, 585.2616, 516.2132,
         619.5588, 746.6589, 502.5359, 609.2122, 593.4506, 531.1288, 772.7048]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 535.3900, 531.8232, 584.3173, 498.6181, 542.3836, 535.4298,
         626.0424, 505.2595, 616.1659, 490.5486, 575.4139, 585.2383, 516.5953,
         620.0571, 746.3281, 502.1867, 609.4387, 593.6819, 531.1760, 771.9315]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 536.1219, 531.4878, 585.2849, 498.7079, 542.4208, 534.8354,
         626.3601, 506.1083, 617.1547, 490.9417, 574.5754, 584.6462, 515.7571,
         620.2015, 747.4207, 502.8795, 608.6999, 593.4707, 530.0283, 771.3977]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 536.2097, 531.5745, 585.1267, 498.3230, 543.3182, 535.0816,
         626.2861, 506.8629, 617.6145, 491.1255, 574.3658, 584.7142, 515.4873,
         620.9965, 747.5350, 503.9813, 607.9891, 593.7131, 530.8051, 771.3532]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 536.3683, 531.8959, 585.1132, 498.7401, 543.3939, 535.2789,
         626.8405, 505.6741, 618.4183, 491.1334, 574.9708, 585.0311, 515.5754,
         620.5510, 747.4240, 503.9198, 608.3369, 593.5928, 530.5932, 771.2334]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 542.4106, 494.1370, 557.5035, 472.4781, 514.5519, 508.8834,
         592.1339, 488.8594, 581.3708, 507.2565, 555.2252, 524.9849, 506.7249,
         502.2756, 637.7268, 482.8752, 570.0735, 492.5080, 437.8194, 762.2189,
         475.3505]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0265, 0.0000, 0.0000, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0044, 0.0000,
         0.0000, 0.1078, 0.0000, 0.0203]], device='cuda:0')
tensor([[  0.0000, 649.8607, 756.6154, 707.9266, 698.0565, 647.5901, 724.9374,
         816.8077, 753.0714, 755.3216, 768.5029, 856.9810, 722.9503, 786.4739,
         730.7725, 926.6630, 755.1703, 714.2587, 616.7973, 735.1334, 933.1834,
         751.6076]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[   0.0000,  771.6047,  772.1221,  767.0861,  730.3051,  785.9600,
          737.1074,  806.2300,  780.8599,  804.6808,  765.0347,  840.5898,
          761.4635,  763.9868,  734.5820,  925.5355,  736.6403,  782.0548,
          824.9698,  719.8002, 1029.1343,  750.3663]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 752.9140, 771.0109, 756.3270, 701.4965, 727.7155, 753.6188,
         821.2156, 784.5920, 743.5649, 773.2138, 797.6055, 763.1387, 730.1334,
         742.5437, 865.8814, 769.7231, 808.6163, 732.9963, 753.7575, 979.4897,
         734.2654]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 679.1880, 633.6858, 658.1157, 624.7151, 652.4643, 632.4279,
         702.6409, 686.2014, 687.7928, 662.5130, 737.5701, 623.4228, 648.0407,
         632.8341, 778.8123, 691.2681, 688.8549, 625.2902, 644.4883, 870.2354,
         643.3544]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 581.1356, 583.3862, 596.9719, 537.8931, 569.6403, 558.7736,
         640.8807, 604.8650, 612.0297, 581.7366, 647.7289, 577.5406, 574.6552,
         553.9862, 723.1413, 592.5668, 637.1213, 539.6931, 573.6998, 832.5174,
         572.8611]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 608.1539, 619.6021, 627.8484, 574.6150, 589.0744, 587.0662,
         677.3782, 625.9005, 634.0640, 596.4746, 670.7429, 599.9839, 599.4529,
         580.4083, 741.1545, 622.8738, 659.6351, 566.1931, 613.0071, 833.5762,
         586.9307]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 572.5544, 591.2119, 596.6437, 531.0455, 559.3126, 555.8708,
         642.3912, 591.2626, 608.1334, 575.6964, 643.5410, 562.5270, 567.3289,
         547.5619, 718.1054, 593.1597, 622.9482, 543.3343, 573.0461, 816.8705,
         559.0136]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 575.4535, 585.3613, 595.5870, 532.8408, 548.2595, 550.4985,
         645.0643, 596.6505, 599.0092, 578.8375, 645.9050, 561.7692, 570.4479,
         551.4727, 725.5840, 591.3117, 622.1884, 546.3321, 572.4445, 816.9286,
         564.9183]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 555.3471, 572.6191, 579.8212, 512.9312, 537.7018, 534.4800,
         628.1567, 584.6594, 582.3681, 559.8023, 626.2108, 541.8985, 555.9290,
         529.6341, 699.9534, 574.1440, 609.5142, 528.6263, 549.6255, 806.9036,
         545.6503]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 554.9039, 569.3762, 575.0687, 509.0304, 531.5289, 532.6276,
         627.5074, 578.5353, 578.0069, 556.0607, 622.3983, 537.7822, 552.9284,
         525.9698, 694.6649, 568.7298, 608.4772, 524.9236, 545.1429, 810.1104,
         542.4597]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 552.4196, 566.1849, 572.7475, 507.2281, 528.6470, 529.6010,
         625.2547, 573.5020, 576.4849, 552.8655, 619.2305, 533.6968, 548.5237,
         522.2605, 691.4637, 566.0527, 606.0904, 520.2819, 541.6286, 809.2947,
         539.1986]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 547.6091, 562.7908, 571.3652, 504.9463, 525.2144, 527.9594,
         621.9658, 570.5143, 575.1796, 549.7385, 615.9230, 531.1421, 545.3878,
         518.1695, 690.7148, 563.5535, 602.8413, 518.7137, 539.1763, 805.2422,
         533.8802]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 542.7737, 557.5613, 567.3457, 501.5638, 521.6530, 525.8001,
         617.8051, 568.0034, 572.7126, 546.2875, 613.3962, 529.1948, 542.0851,
         513.9659, 688.5816, 560.2401, 599.8339, 516.1308, 535.4699, 803.6021,
         531.1838]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 542.6130, 557.2806, 566.4965, 500.5546, 522.3196, 525.2248,
         616.6065, 568.4290, 572.2384, 546.4939, 613.6809, 528.6806, 541.9868,
         513.4410, 688.3146, 560.2469, 598.5821, 516.6813, 534.8717, 802.4363,
         530.6596]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 541.9786, 556.2446, 565.1141, 499.3430, 521.3261, 524.8071,
         615.7786, 567.4985, 571.9261, 546.4860, 613.1470, 529.2048, 541.0037,
         512.8927, 688.6181, 559.0444, 597.7084, 515.9510, 534.0134, 802.0077,
         529.1924]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 543.4736, 558.7372, 567.2046, 500.9599, 522.3765, 526.1882,
         618.1313, 569.9729, 573.9395, 548.8918, 615.2407, 530.9952, 542.7102,
         514.8936, 692.2734, 560.8054, 599.2394, 516.9062, 536.1735, 803.0243,
         530.7680]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 543.9384, 558.0779, 567.6161, 500.5210, 522.2574, 525.7784,
         617.2103, 569.7864, 573.9335, 548.7436, 615.2375, 530.9497, 542.1119,
         515.4587, 692.2881, 561.1245, 599.2828, 516.1630, 536.1921, 802.5474,
         530.2737]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 544.0828, 558.8540, 569.0215, 501.6134, 523.0472, 526.4415,
         618.5947, 570.9241, 574.7602, 549.3726, 616.6381, 532.0486, 542.4128,
         515.2513, 693.4243, 562.0029, 600.1027, 517.4864, 537.2843, 803.6585,
         531.1008]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 544.8621, 558.8267, 569.3054, 501.9326, 523.2916, 526.5869,
         618.1097, 572.4550, 575.5157, 548.9776, 617.8090, 532.0603, 542.2812,
         515.9116, 694.4625, 562.7064, 601.0062, 518.4609, 538.4265, 804.4391,
         531.2934]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 544.8045, 558.0906, 569.2515, 501.9929, 522.7096, 526.1520,
         618.2017, 571.0350, 575.4333, 548.9423, 617.6642, 531.7053, 542.0256,
         514.6517, 693.8007, 562.9100, 600.3229, 517.2059, 537.6447, 804.1404,
         532.0881]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 578.8547, 532.6353, 584.1627, 486.1654, 527.1364, 539.6586,
         657.5681, 488.0071, 592.6143, 550.5479, 586.0856, 582.0261, 558.0208,
         502.2374, 673.0207, 467.4516, 604.4839, 539.1202, 405.4999, 753.3431,
         491.2551, 498.2700]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0375, 0.0000,
         0.0000, 0.1961, 0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[  0.0000, 696.3539, 683.4567, 562.3287, 620.8986, 649.6786, 627.1668,
         690.5175, 699.7970, 679.9186, 710.0195, 812.2773, 620.7518, 650.2820,
         698.0056, 945.8769, 615.9463, 662.1356, 666.6527, 631.5605, 951.2086,
         685.2316, 639.9048]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 632.2177, 592.3389, 576.6698, 515.1544, 585.3628, 581.6436,
         672.9551, 649.8635, 562.6234, 619.8762, 679.6122, 604.0040, 580.9277,
         619.1423, 837.8895, 527.9645, 635.1857, 667.8181, 537.8254, 809.1149,
         560.7421, 571.9044]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 601.4880, 595.2277, 545.2799, 526.6632, 601.4391, 589.4320,
         619.7680, 541.5462, 569.5804, 562.2862, 685.8130, 578.9655, 553.1393,
         605.3337, 787.8348, 515.1096, 616.9624, 559.7488, 548.8713, 788.2631,
         562.6674, 564.2206]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 632.4927, 629.7710, 604.6000, 562.4743, 577.7063, 593.7736,
         683.4803, 610.3244, 569.2191, 625.8270, 715.8162, 620.3412, 606.8353,
         643.8049, 823.4720, 587.5538, 644.6376, 596.0336, 567.9093, 827.9866,
         569.4169, 582.8156]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 639.5664, 638.5151, 602.6246, 573.4814, 619.3208, 602.6340,
         691.2568, 638.1478, 590.5663, 626.4642, 695.1823, 628.9272, 616.1618,
         646.7634, 844.0169, 565.7685, 660.7037, 624.1490, 574.7521, 844.4891,
         604.8232, 606.5173]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 588.4575, 570.1241, 559.4911, 495.6597, 559.7657, 550.9563,
         625.5460, 566.8349, 536.8398, 556.6804, 634.4045, 565.9771, 525.5029,
         576.5109, 780.0052, 501.1316, 610.4264, 557.2728, 505.2995, 773.7533,
         523.2363, 525.2426]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 564.3379, 551.1354, 538.9850, 475.8199, 531.6390, 527.8030,
         605.3629, 547.9640, 511.3647, 535.1696, 625.9843, 546.1488, 508.6337,
         554.6121, 769.3603, 481.0031, 587.8187, 541.7327, 484.2270, 765.5262,
         503.2612, 503.5508]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0000, 0.0000, 0.0193, 0.0000, 0.0000, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0000, 0.0083, 0.0000,
         0.0000, 0.0016, 0.0000, 0.0000, 0.0000]], device='cuda:0')
tensor([[  0.0000, 589.4248, 569.5756, 552.8760, 506.0502, 557.4668, 545.1506,
         611.1786, 569.7817, 510.7001, 551.4114, 662.4244, 555.0676, 525.0145,
         569.4856, 789.7883, 504.4025, 602.0283, 562.0837, 505.6400, 787.3578,
         531.7969, 535.2326]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 591.4080, 570.5719, 549.8154, 503.8243, 553.7191, 544.4827,
         614.8002, 573.0221, 508.7448, 555.4569, 661.0515, 555.8899, 526.5817,
         570.6168, 792.2388, 505.9635, 602.6112, 559.8414, 510.4910, 786.0959,
         531.7880, 531.3721]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 607.2990, 584.0174, 567.1511, 520.9590, 571.4818, 558.0652,
         630.1645, 584.0006, 529.6584, 572.8176, 671.7246, 570.5024, 536.7095,
         582.5408, 798.7701, 525.9841, 615.3083, 569.9000, 527.7377, 798.1067,
         548.5768, 546.1702]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 601.2454, 575.4737, 559.2548, 512.4608, 562.2912, 551.6936,
         623.1589, 577.5784, 522.9083, 565.7982, 666.5960, 566.1251, 532.5887,
         574.1863, 796.1284, 518.7736, 609.9913, 561.2412, 519.9113, 788.9651,
         541.8569, 537.6599]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 596.7650, 572.3006, 557.1124, 508.0606, 556.7822, 545.8088,
         619.2113, 573.0330, 516.1102, 561.2866, 664.1479, 562.4328, 527.6395,
         570.1617, 793.5510, 514.0807, 606.4019, 555.0739, 515.7389, 786.5330,
         537.5183, 531.8020]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 595.4134, 571.0985, 555.2800, 506.1401, 556.5305, 545.1179,
         618.8734, 573.0762, 514.0228, 560.9368, 664.2372, 561.1219, 528.0069,
         569.7801, 792.3763, 514.2026, 605.7034, 553.5240, 514.4791, 787.0109,
         536.4586, 530.3578]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 596.2365, 569.9805, 555.0425, 505.3016, 557.4503, 545.3024,
         617.0377, 574.6832, 513.4673, 561.1654, 662.8458, 559.7213, 528.1663,
         570.0811, 790.9780, 515.2574, 605.4172, 554.3422, 513.9059, 785.7877,
         536.3366, 529.9385]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 593.8532, 569.0300, 551.6696, 502.4514, 554.6709, 543.3386,
         616.9162, 571.4496, 510.4333, 559.3250, 660.5125, 558.5172, 526.4152,
         567.9985, 789.7686, 512.3845, 603.5874, 551.3602, 511.2715, 784.8152,
         533.9706, 527.0110]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 593.8948, 568.6723, 551.5096, 502.1888, 554.5499, 542.9395,
         617.1439, 571.2184, 509.9756, 558.7999, 660.3447, 558.3175, 526.2161,
         568.1879, 789.5591, 512.6529, 603.2744, 551.9336, 511.1382, 784.3263,
         532.7968, 527.3430]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 593.3107, 567.8187, 551.3101, 501.7686, 553.9947, 542.3383,
         617.2558, 570.8417, 510.5418, 557.9377, 659.1625, 557.8418, 525.3550,
         567.8748, 789.5770, 511.5794, 603.6473, 551.5380, 511.1085, 784.2557,
         532.2756, 526.2022]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 593.3586, 567.8148, 551.0864, 501.1156, 553.6796, 542.4400,
         617.3124, 570.7625, 510.7745, 558.3987, 659.5139, 558.0507, 525.0552,
         568.9029, 789.9086, 512.6262, 603.2233, 551.3268, 511.6590, 784.0711,
         532.0467, 526.4344]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 594.6843, 568.8177, 552.0614, 502.5138, 555.0966, 543.4266,
         618.5785, 572.4901, 512.3459, 559.3556, 660.2924, 559.4423, 526.7152,
         570.5472, 791.6873, 513.5869, 604.5068, 553.0704, 513.0253, 784.3329,
         533.1010, 527.9006]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 595.2111, 569.4583, 552.5909, 503.0501, 555.3829, 543.8013,
         619.0766, 572.5647, 512.8749, 559.8769, 660.6297, 560.0704, 527.8959,
         570.5438, 791.6579, 514.0211, 604.5128, 553.7997, 512.9531, 784.4962,
         533.4120, 528.2811]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 581.8550, 446.4142, 497.4846, 467.2814, 529.2184, 453.3488,
         512.7972, 534.6640, 588.2699, 506.1039, 593.8904, 446.1635, 475.0401,
         515.0503, 690.1140, 490.4938, 543.4923, 516.9760, 441.0732, 778.5180,
         495.5792, 448.6029, 462.4521]], device='cuda:0')
tensor([[   inf, 0.0000, 0.0864, 0.0000, 0.0379, 0.0000, 0.0698, 0.0000, 0.0000,
         0.0000, 0.0000, 0.0000, 0.0870, 0.0210, 0.0000, 0.0000, 0.0000, 0.0000,
         0.0000, 0.0996, 0.0000, 0.0000, 0.0811, 0.0488]], device='cuda:0')
tensor([[  0.0000, 739.5472, 567.7630, 684.1823, 671.1979, 778.2451, 665.9023,
         576.9025, 672.9008, 788.0740, 598.4731, 689.1698, 613.1111, 554.0560,
         730.4365, 828.2536, 655.3645, 712.3631, 648.3910, 685.6652, 945.2988,
         666.5496, 660.9859, 660.0055]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[   0.0000,  869.7764,  746.4836,  767.0697,  804.0909,  801.8057,
          758.0463,  687.2140,  824.6326,  847.8635,  746.9486,  934.2527,
          722.2547,  787.7828,  735.2767,  930.9401,  817.1387,  808.2631,
          818.0483,  775.9053, 1037.2335,  803.7463,  743.8921,  787.0912]],
       device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 831.0904, 651.8892, 715.4135, 741.0328, 789.2676, 712.9716,
         634.5215, 756.5739, 819.6375, 709.1194, 831.3138, 642.8060, 695.2402,
         715.5010, 846.5765, 754.0658, 770.4837, 768.3897, 696.0570, 968.1718,
         774.6939, 710.2979, 729.2288]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 805.5150, 615.9184, 705.1281, 713.8680, 769.4251, 672.4395,
         600.3936, 722.9655, 800.6411, 675.8423, 798.6896, 615.3562, 649.8893,
         660.9448, 831.6027, 731.8582, 728.6843, 709.1857, 676.5502, 969.3682,
         739.8346, 677.9219, 675.1906]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 840.7610, 648.0562, 735.2365, 752.9094, 811.1845, 702.1930,
         625.5242, 765.1605, 833.8820, 711.1417, 823.4083, 631.3135, 688.6096,
         699.6134, 851.9296, 775.3199, 756.0869, 749.9499, 705.8801, 975.5839,
         777.3046, 710.8826, 725.6608]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 797.8206, 606.7862, 688.3953, 711.2861, 762.6584, 662.6556,
         579.8636, 726.3677, 792.0891, 668.1426, 785.2911, 585.1457, 654.2841,
         662.3150, 822.4029, 733.3821, 711.4643, 713.2138, 667.7591, 964.6488,
         736.9930, 671.6596, 690.2288]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 782.7316, 584.1910, 661.6042, 684.2312, 746.5960, 640.7557,
         573.8468, 704.9854, 771.4850, 646.8931, 772.1516, 564.3482, 631.0638,
         642.0304, 803.6387, 713.2193, 694.3259, 696.1310, 640.8719, 947.8345,
         717.0044, 651.5322, 664.3151]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 763.0376, 560.3880, 641.6796, 661.4556, 728.5328, 615.6346,
         545.2597, 687.9131, 755.9292, 624.3467, 754.4337, 540.0922, 609.1616,
         628.4269, 791.6296, 691.3706, 674.7670, 675.9843, 622.6213, 927.4299,
         691.8646, 634.1213, 643.1937]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 757.7874, 556.8853, 642.3068, 659.5147, 722.4335, 611.9104,
         543.6876, 686.9321, 754.3024, 616.6168, 747.6682, 535.2733, 608.0386,
         625.2696, 788.7496, 685.8706, 674.0773, 672.6259, 621.4735, 924.9737,
         690.5964, 629.2504, 639.7757]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 751.4331, 547.1245, 637.0784, 653.8555, 717.3806, 604.8815,
         531.0124, 678.2839, 751.0250, 609.8956, 740.7302, 526.6080, 597.7618,
         614.0723, 781.6454, 678.5727, 665.5371, 664.9077, 612.4289, 917.8350,
         682.2564, 617.2704, 634.0286]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 747.8792, 543.3043, 632.9194, 647.0609, 713.0286, 599.5560,
         525.2521, 672.2234, 747.7024, 605.7804, 734.9254, 522.4202, 591.1484,
         610.2186, 775.8538, 672.3293, 662.5824, 660.1993, 605.1711, 914.5200,
         676.9468, 611.2558, 627.0895]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 746.9255, 542.2217, 629.9600, 644.6961, 711.7920, 597.0551,
         522.1045, 670.3378, 747.5183, 604.2400, 732.9478, 521.2692, 586.7091,
         609.0714, 774.1891, 669.8129, 660.8199, 657.2818, 602.7098, 912.0619,
         674.7861, 608.9383, 624.6465]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 746.3717, 540.8618, 626.3671, 643.8569, 711.1079, 595.0282,
         521.0159, 669.2010, 746.8725, 602.7999, 733.1817, 520.6083, 585.1473,
         608.5579, 775.7850, 668.4915, 657.9495, 654.7648, 602.5207, 910.5337,
         673.5201, 607.6738, 622.9477]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 745.7978, 539.8466, 624.5731, 642.6146, 710.5251, 593.5236,
         520.1400, 667.1017, 745.5220, 601.5437, 731.8314, 520.2395, 581.6046,
         606.3519, 774.1398, 666.4228, 658.1443, 652.0577, 601.1183, 910.4442,
         674.0543, 605.6207, 620.7437]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 746.0194, 539.8329, 624.3583, 643.5622, 710.4868, 593.7794,
         518.2043, 668.2735, 746.7316, 602.3430, 733.3719, 519.9030, 581.9655,
         606.7164, 775.8463, 666.8638, 658.4033, 652.3140, 601.6837, 910.4025,
         674.3493, 606.3493, 621.3169]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 745.0415, 538.6431, 623.7450, 642.7457, 709.0621, 593.0907,
         517.1778, 666.7505, 746.3237, 601.5332, 732.5671, 518.7980, 581.3285,
         605.3412, 775.2561, 665.6376, 657.3540, 650.8483, 600.3235, 908.1614,
         673.2247, 605.8517, 621.4499]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 744.7073, 538.0437, 623.4287, 642.5394, 708.4583, 592.2934,
         517.6084, 667.0148, 745.6796, 601.7488, 733.1493, 517.6846, 581.3474,
         605.6979, 775.6562, 665.3821, 656.5977, 650.9910, 601.0258, 908.4814,
         672.6422, 605.9581, 621.4844]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 743.2482, 537.5607, 622.2526, 640.9180, 707.1846, 590.8834,
         516.8640, 665.1974, 743.6835, 600.7809, 731.3312, 516.2777, 580.7994,
         604.0290, 774.4964, 663.2177, 656.7059, 649.9945, 599.2790, 908.1850,
         671.8254, 603.6720, 619.8091]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 742.7443, 537.0158, 621.4573, 640.4197, 706.7589, 590.0812,
         516.7971, 664.4526, 743.3466, 600.4801, 730.7492, 516.1730, 580.5494,
         603.7750, 774.4066, 662.8441, 656.0635, 649.6998, 598.8976, 908.0601,
         671.1429, 603.9831, 619.1531]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
tensor([[  0.0000, 742.8679, 537.3177, 622.2762, 640.6766, 707.2265, 590.5424,
         516.4448, 664.3558, 743.9656, 600.5222, 731.0764, 516.3028, 580.7060,
         603.7651, 774.1583, 663.2350, 656.1593, 649.9252, 598.8748, 908.0705,
         671.3395, 604.2859, 619.6865]], device='cuda:0')
tensor([[inf, 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0., 0.]],
       device='cuda:0')
Completed 66.4 KiB/66.4 KiB (159.3 KiB/s) with 1 file(s) remaining
upload: ./gen_0.jpg to s3://michael-kirchhof/iterative_generation/gen_0_1_a_dog_plays_with_a_ball.jpg
Completed 133.9 KiB/133.9 KiB (326.2 KiB/s) with 1 file(s) remaining
upload: ./gen_1.jpg to s3://michael-kirchhof/iterative_generation/gen_1_1_a_dog_plays_with_a_ball.jpg
Completed 64.4 KiB/64.4 KiB (131.1 KiB/s) with 1 file(s) remaining
upload: ./gen_2.jpg to s3://michael-kirchhof/iterative_generation/gen_2_1_a_dog_plays_with_a_ball.jpg
Completed 78.4 KiB/78.4 KiB (129.1 KiB/s) with 1 file(s) remaining
upload: ./gen_3.jpg to s3://michael-kirchhof/iterative_generation/gen_3_1_a_dog_plays_with_a_ball.jpg
Completed 66.6 KiB/66.6 KiB (112.5 KiB/s) with 1 file(s) remaining
upload: ./gen_4.jpg to s3://michael-kirchhof/iterative_generation/gen_4_1_a_dog_plays_with_a_ball.jpg
Completed 77.9 KiB/77.9 KiB (126.2 KiB/s) with 1 file(s) remaining
upload: ./gen_5.jpg to s3://michael-kirchhof/iterative_generation/gen_5_1_a_dog_plays_with_a_ball.jpg
Completed 97.4 KiB/97.4 KiB (109.8 KiB/s) with 1 file(s) remaining
upload: ./gen_6.jpg to s3://michael-kirchhof/iterative_generation/gen_6_1_a_dog_plays_with_a_ball.jpg
Completed 143.1 KiB/143.1 KiB (326.7 KiB/s) with 1 file(s) remaining
upload: ./gen_7.jpg to s3://michael-kirchhof/iterative_generation/gen_7_1_a_dog_plays_with_a_ball.jpg
Completed 69.3 KiB/69.3 KiB (123.6 KiB/s) with 1 file(s) remaining
upload: ./gen_8.jpg to s3://michael-kirchhof/iterative_generation/gen_8_1_a_dog_plays_with_a_ball.jpg
Completed 113.2 KiB/113.2 KiB (152.8 KiB/s) with 1 file(s) remaining
upload: ./gen_9.jpg to s3://michael-kirchhof/iterative_generation/gen_9_1_a_dog_plays_with_a_ball.jpg
Completed 66.5 KiB/66.5 KiB (113.2 KiB/s) with 1 file(s) remaining
upload: ./gen_10.jpg to s3://michael-kirchhof/iterative_generation/gen_10_1_a_dog_plays_with_a_ball.jpg
Completed 78.4 KiB/78.4 KiB (105.8 KiB/s) with 1 file(s) remaining
upload: ./gen_11.jpg to s3://michael-kirchhof/iterative_generation/gen_11_1_a_dog_plays_with_a_ball.jpg
Completed 100.0 KiB/100.0 KiB (125.4 KiB/s) with 1 file(s) remaining
upload: ./gen_12.jpg to s3://michael-kirchhof/iterative_generation/gen_12_1_a_dog_plays_with_a_ball.jpg
Completed 138.5 KiB/138.5 KiB (285.4 KiB/s) with 1 file(s) remaining
upload: ./gen_13.jpg to s3://michael-kirchhof/iterative_generation/gen_13_1_a_dog_plays_with_a_ball.jpg
Completed 128.4 KiB/128.4 KiB (152.1 KiB/s) with 1 file(s) remaining
upload: ./gen_14.jpg to s3://michael-kirchhof/iterative_generation/gen_14_1_a_dog_plays_with_a_ball.jpg
Completed 65.0 KiB/65.0 KiB (109.7 KiB/s) with 1 file(s) remaining
upload: ./gen_15.jpg to s3://michael-kirchhof/iterative_generation/gen_15_1_a_dog_plays_with_a_ball.jpg
Completed 75.0 KiB/75.0 KiB (89.6 KiB/s) with 1 file(s) remaining
upload: ./gen_16.jpg to s3://michael-kirchhof/iterative_generation/gen_16_1_a_dog_plays_with_a_ball.jpg
Completed 105.4 KiB/105.4 KiB (125.1 KiB/s) with 1 file(s) remaining
upload: ./gen_17.jpg to s3://michael-kirchhof/iterative_generation/gen_17_1_a_dog_plays_with_a_ball.jpg
Completed 90.9 KiB/90.9 KiB (181.4 KiB/s) with 1 file(s) remaining
upload: ./gen_18.jpg to s3://michael-kirchhof/iterative_generation/gen_18_1_a_dog_plays_with_a_ball.jpg
Completed 56.5 KiB/56.5 KiB (170.8 KiB/s) with 1 file(s) remaining
upload: ./gen_19.jpg to s3://michael-kirchhof/iterative_generation/gen_19_1_a_dog_plays_with_a_ball.jpg
Completed 74.1 KiB/74.1 KiB (107.5 KiB/s) with 1 file(s) remaining
upload: ./gen_20.jpg to s3://michael-kirchhof/iterative_generation/gen_20_1_a_dog_plays_with_a_ball.jpg
Completed 67.0 KiB/67.0 KiB (149.7 KiB/s) with 1 file(s) remaining
upload: ./gen_21.jpg to s3://michael-kirchhof/iterative_generation/gen_21_1_a_dog_plays_with_a_ball.jpg
Completed 71.2 KiB/71.2 KiB (156.7 KiB/s) with 1 file(s) remaining
upload: ./gen_22.jpg to s3://michael-kirchhof/iterative_generation/gen_22_1_a_dog_plays_with_a_ball.jpg
Completed 75.0 KiB/75.0 KiB (145.9 KiB/s) with 1 file(s) remaining
upload: ./gen_23.jpg to s3://michael-kirchhof/iterative_generation/gen_23_1_a_dog_plays_with_a_ball.jpg

